Differentially Testing Soundness and Precision of Program Analyzers

In the last decades, numerous program analyzers have been developed both by academia and industry. Despite their abundance however, there is currently no systematic way of comparing the effectiveness of different analyzers on arbitrary code. In this paper, we present the first automated technique for differentially testing soundness and precision of program analyzers. We used our technique to compare six mature, state-of-the art analyzers on tens of thousands of automatically generated benchmarks. Our technique detected soundness and precision issues in most analyzers, and we evaluated the implications of these issues to both designers and users of program analyzers.

==> data/delta-incompleteness.dat <==
verifier    x5  x4    x3    x2 
cbmc        0    0     0    0  
cpachecker  0    1     6    49 
crab-llvm   47 544  2712   1199 
seahorn     0    3     6    14 
smack       0   28    67    67 
uautomizer  0   0      3    51 

==> data/delta-unsoundness.dat <==
verifier    x5  x4  x3    x2 cbmc
cbmc        0   0   0     9   0
cpachecker  0   0   1     245   0
crab-llvm   0   13  3     6   6
seahorn     2   13  62    88 17 
smack       0   33  46    20  0
uautomizer  0   0    0    34  0

==> data/klee-cbmc-unsoundness.dat <==
verifier    klee  cbmc
cbmc           0    0
cpachecker     3    0
crab-llvm      7    6
seahorn       32   17
smack         41    0
uautomizer     5    0

==> data/severity-unsoundness.dat <==
verifier    x5  x4  x3  x2  x1 
cbmc        0    0   0   0   8 
cpachecker  0    0   1   2   2 
crab-llvm   2    8   8   8   8
seahorn     2    5  12   12 12 
smack       2    5   5   8   8 
uautomizer  0    0   0   0   0 

